Kinematics show consistency between stellar mass and supermassive black hole parent population jet speeds

Jets from stellar-mass and supermassive black holes provide the unique opportunity to study similar processes in two very different mass regimes. Historically, the apparent speeds of black hole x-ray binary (BHXRBs) jets have been observed to be lower than jet speeds from active galactic nuclei (AGN) and specifically blazars. In this work, we show that selection effects could be the primary cause of the observed population differences. For the first time, it is possible to perform a statistical analysis of the underlying BHXRB jet Lorentz factor distribution. We use both the Anderson-Darling test and apply nested sampling to this problem. With Bayes factors, we confirm that the Lorentz factor distribution of BHXRBs is best described with a power law, the same model that has been applied to AGN jets. For a Lorentz factor distribution following $\rm N(\Gamma) \propto \Gamma^b$ we find a value for the exponent of $b=-2.64_{-0.55}^{+0.46}$. This exponent is consistent with values found in AGN population studies, within $1\sigma$ for \textit{Swift}-BAT and \textit{Fermi}-LAT selected AGN. The best-fit exponent for the radio selected MOJAVE sample is just above our $2 \sigma$ limit. This is a remarkable agreement given the different scales at which the jets are observed. The observed slower apparent speeds in BHXRBs are largely due to the much larger inclinations in this sample. Furthermore, nested sampling confirms that $\Gamma_{\rm max}$ is completely unconstrained using this method. Therefore, based on kinematics alone, BHXRB jets are broadly consistent with being just as relativistic as those from supermassive black holes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
